Emulating two qubits with a four-level transmon qudit for variational quantum algorithms

Using quantum systems with more than two levels, or qudits, can scale the computation space of quantum processors more efficiently than using qubits, which may offer an easier physical implementation for larger Hilbert spaces. However, individual qudits may exhibit larger noise, and algorithms designed for qubits require to be recompiled to qudit algorithms for execution. In this work, we implemented a two-qubit emulator using a 4-level superconducting transmon qudit for variational quantum algorithm applications and analyzed its noise model. The major source of error for the variational algorithm was readout misclassification error and amplitude damping. To improve the accuracy of the results, we applied error-mitigation techniques to reduce the effects of the misclassification and qudit decay event. The final predicted energy value is within the range of chemical accuracy. Our work demonstrates that qudits are a practical alternative to qubits for variational algorithms.

==> figures/graph.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-7, 1.75) {};
		\node [style=none] (1) at (-3, 1.75) {};
		\node [style=none] (2) at (-7, 0.25) {};
		\node [style=none] (3) at (-3, 0.25) {};
		\node [style=box] (4) at (-5, 1.75) {$R(\theta)$};
		\node [style=none] (5) at (-2, 1) {:=};
		\node [style=none] (6) at (-1, 1) {};
		\node [style=box] (7) at (0.75, 1) {$R_{01}(\theta)$};
		\node [style=box] (8) at (3.75, 1) {$R_{23}(\theta)$};
		\node [style=none] (11) at (-7, -3.25) {};
		\node [style=none] (12) at (-3, -3.25) {};
		\node [style=none] (13) at (-7, -1.75) {};
		\node [style=none] (14) at (-3, -1.75) {};
		\node [style=box] (15) at (-5, -3.25) {$R(\theta)$};
		\node [style=none] (16) at (-2, -2.5) {:=};
		\node [style=none] (17) at (-1, -2.5) {};
		\node [style=box] (18) at (0.75, -2.5) {$R_{12}(\pi)$};
		\node [style=box] (19) at (3.75, -2.5) {$R_{01}(\theta)$};
		\node [style=box] (20) at (6.75, -2.5) {$R_{23}(\theta)$};
		\node [style=box] (21) at (9.75, -2.5) {$R_{12}(\pi)$};
		\node [style=none] (22) at (5.75, 1) {};
		\node [style=none] (23) at (11.25, -2.5) {};
		\node [style=none] (24) at (-7, -5.75) {};
		\node [style=none] (25) at (-7, -7.25) {};
		\node [style=none] (26) at (-3, -7.25) {};
		\node [style=none] (27) at (-3, -5.75) {};
		\node [style=none] (28) at (-6.25, -5.25) {};
		\node [style=none] (29) at (-3.75, -5.25) {};
		\node [style=none] (30) at (-3.75, -7.75) {};
		\node [style=none] (31) at (-6.25, -7.75) {};
		\node [style=none] (32) at (-5, -6.5) {$ZZ(\theta)$};
		\node [style=none] (33) at (-6.25, -5.75) {};
		\node [style=none] (34) at (-6.25, -7.25) {};
		\node [style=none] (35) at (-3.75, -7.25) {};
		\node [style=none] (36) at (-3.75, -5.75) {};
		\node [style=none] (37) at (-2, -6.5) {$:=$};
		\node [style=none] (38) at (-1, -6.5) {};
		\node [style=box] (39) at (0.75, -6.5) {$Z_{1}(\theta)$};
		\node [style=box] (40) at (3.75, -6.5) {$Z_{2}(\theta)$};
		\node [style=none] (41) at (5.75, -6.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4);
		\draw (4) to (1.center);
		\draw (2.center) to (3.center);
		\draw (11.center) to (15);
		\draw (15) to (12.center);
		\draw (13.center) to (14.center);
		\draw (6.center) to (7);
		\draw (7) to (8);
		\draw (8) to (22.center);
		\draw (17.center) to (18);
		\draw (18) to (19);
		\draw (19) to (20);
		\draw (20) to (21);
		\draw (21) to (23.center);
		\draw (28.center) to (29.center);
		\draw (29.center) to (30.center);
		\draw (31.center) to (30.center);
		\draw (31.center) to (28.center);
		\draw (24.center) to (33.center);
		\draw (36.center) to (27.center);
		\draw (25.center) to (34.center);
		\draw (35.center) to (26.center);
		\draw (38.center) to (39);
		\draw (39) to (40);
		\draw (40) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

